Single Morphing Attack Detection using Siamese Network and Few-shot Learning

Face morphing attack detection is challenging and presents a concrete and severe threat for face verification systems. Reliable detection mechanisms for such attacks, which have been tested with a robust cross-database protocol and unknown morphing tools still is a research challenge. This paper proposes a framework following the Few-Shot-Learning approach that shares image information based on the siamese network using triplet-semi-hard-loss to tackle the morphing attack detection and boost the clustering classification process. This network compares a bona fide or potentially morphed image with triplets of morphing and bona fide face images. Our results show that this new network cluster the data points, and assigns them to classes in order to obtain a lower equal error rate in a cross-database scenario sharing only small image numbers from an unknown database. Few-shot learning helps to boost the learning process. Experimental results using a cross-datasets trained with FRGCv2 and tested with FERET and the AMSL open-access databases reduced the BPCER10 from 43% to 4.91% using ResNet50 and 5.50% for MobileNetV2.

==> images/plots/2c/best2c/report.txt <==
        Bona Fide label: 0: BONA FIDE
            Threshold t: 0.5
--------------------------------------------
           Max EER PAIS: 1: MORPHED
                 EER[1]: 5.53125%
       EER threshold[1]: 0.38524077548467794
--------------------------------------------
      Max APCER PAIS(t): 1: MORPHED
                ACER(t): 5.75%
               APCER(t): {1: 5.25}%
               BPCER(t): 6.25%
              RIAPAR(t): 11.5%
                 EER[1]: 5.53125%
       EER threshold[1]: 0.38524077548467794
--------------------------------------------
   BPCER10(APCER=10.0%): 4.137931034482759%, 0.0012177996643439675
   BPCER20(APCER=5.00%): 6.392857142857143%, 0.527740552130796
  BPCER100(APCER=1.00%): 39.5%, 0.9115071919949969
 BPCER1000(APCER=0.10%): 86.5%, 0.93270794246404
BPCER10000(APCER=0.01%): 98.48%, 0.9894934333958725

